A least-squares functional for joint exit wave reconstruction and image registration

Images generated by a transmission electron microscope (TEM) are blurred by aberrations from the objective lens and can be difficult to interpret correctly. One possible solution to this problem is to reconstruct the so-called exit wave, i.e. the electron wave in the microscope right before it passes the objective lens, from a series of TEM images acquired with varying focus. While the forward model of simulating a TEM image from a given exit wave is known and easy to evaluate, it is in general not possible to reconstruct the exit wave from a series of images analytically. The corresponding inverse problem can be formulated as a minimization problem, which is done in the well known MAL and MIMAP methods. We propose a generalization of these methods by performing the exit wave reconstruction and the registration of the image series simultaneously. We show that our objective functional is not convex with respect to the exit wave, which also carries over to the MAL and MIMAP functionals. The main result is the existence of minimizers of our objective functional. These results are based on the properties of a generalization of the cross-correlation. Finally, the applicability of our method is verified with a numerical experiment on simulated input data.

==> Plotdata/dataterm.dat <==
0 3.92668e-08
1 9.74778e-09
2 4.46366e-09
3 2.8393e-09
4 1.52968e-09
5 1.02031e-09
6 7.94581e-10
7 5.2884e-10
8 4.13405e-10
9 3.63276e-10
10 3.36438e-10
11 2.97378e-10
12 2.65506e-10
13 2.42247e-10
14 2.30694e-10
15 2.06941e-10
16 1.88703e-10
17 1.76356e-10
18 1.60183e-10
19 1.40837e-10
20 1.33536e-10
21 1.1087e-10
22 1.0027e-10
23 8.59867e-11
24 8.09225e-11
25 7.59842e-11
26 7.07544e-11
27 6.77437e-11
28 6.50202e-11
29 6.00266e-11
30 5.63357e-11
31 5.17174e-11
32 4.7163e-11
33 4.37306e-11
34 3.93054e-11
35 3.68955e-11
36 3.48835e-11
37 3.29747e-11
38 3.03324e-11
39 2.59672e-11
40 2.35687e-11
41 2.0374e-11
42 1.93656e-11
43 1.79305e-11
44 1.64032e-11
45 1.51147e-11
46 1.40678e-11
47 1.27296e-11
48 1.1721e-11
49 1.06833e-11
50 9.69473e-12
51 9.33539e-12
52 8.99536e-12
53 8.55871e-12
54 8.08409e-12
55 7.5855e-12
56 7.10904e-12
57 6.65845e-12
58 6.352e-12
59 5.97951e-12
60 5.54905e-12
61 5.00601e-12
62 4.3806e-12
63 3.94737e-12
64 3.49106e-12
65 3.2732e-12
66 3.1102e-12
67 2.92442e-12
68 2.79785e-12
69 2.57016e-12
70 2.22124e-12
71 1.9514e-12
72 1.81566e-12
73 1.62092e-12
74 1.514e-12
75 1.43727e-12
76 1.37797e-12
77 1.2951e-12
78 1.22519e-12
79 1.16568e-12
80 1.11768e-12
81 1.09227e-12
82 1.06019e-12
83 9.77379e-13
84 9.33935e-13
85 8.98446e-13
86 8.63899e-13
87 8.19345e-13
88 7.86468e-13
89 7.57757e-13
90 6.94382e-13
91 6.49302e-13
92 6.15888e-13
93 5.84916e-13
94 5.63487e-13
95 5.43084e-13
96 5.09921e-13
97 4.87212e-13
98 4.74457e-13
99 4.59434e-13
100 4.439e-13
101 4.18057e-13
102 4.0292e-13
103 3.85705e-13
104 3.6469e-13
105 3.49896e-13
106 3.19571e-13
107 3.12869e-13
108 2.93418e-13
109 2.67562e-13
110 2.22352e-13
111 2.08403e-13
112 1.91102e-13
113 1.71075e-13
114 1.6059e-13
115 1.54893e-13
116 1.51934e-13
117 1.48095e-13
118 1.44827e-13
119 1.42328e-13
120 1.36494e-13
121 1.30965e-13
122 1.27549e-13
123 1.25448e-13
124 1.22747e-13
125 1.20743e-13
126 1.19181e-13
127 1.15601e-13
128 1.11634e-13
129 1.08059e-13
130 1.05512e-13
131 9.84756e-14
132 9.3075e-14
133 9.03336e-14
134 8.75219e-14
135 8.48373e-14
136 8.33091e-14
137 8.21666e-14
138 8.12039e-14
139 8.0147e-14
140 7.89372e-14
141 7.82055e-14
142 7.73184e-14
143 7.53786e-14
144 7.29404e-14
145 7.00748e-14
146 6.78364e-14
147 6.46914e-14
148 6.0883e-14
149 5.60459e-14
150 4.94893e-14
151 4.78904e-14
152 4.65507e-14
153 4.57636e-14
154 4.48732e-14
155 4.41902e-14
156 4.36921e-14
157 4.33901e-14
158 4.30751e-14
159 4.28642e-14
160 4.26241e-14
161 4.25313e-14
162 4.22963e-14
163 4.20161e-14
164 4.17098e-14
165 4.11549e-14
166 4.06741e-14
167 4.02196e-14
168 3.95708e-14
169 3.89128e-14
170 3.8613e-14
171 3.83142e-14
172 3.79819e-14
173 3.74401e-14
174 3.72653e-14
175 3.69185e-14
176 3.67264e-14
177 3.66492e-14
178 3.64821e-14
179 3.62822e-14
180 3.54343e-14
181 3.4653e-14
182 3.42343e-14
183 3.41385e-14


==> Plotdata/energy.dat <==
0 3.92758e-08
1 9.75774e-09
2 4.47331e-09
3 2.84872e-09
4 1.53906e-09
5 1.02983e-09
6 8.04099e-10
7 5.38272e-10
8 4.22802e-10
9 3.72709e-10
10 3.45906e-10
11 3.06818e-10
12 2.74958e-10
13 2.5171e-10
14 2.40143e-10
15 2.16402e-10
16 1.9818e-10
17 1.85828e-10
18 1.6964e-10
19 1.5028e-10
20 1.42986e-10
21 1.20337e-10
22 1.09722e-10
23 9.54453e-11
24 9.03807e-11
25 8.54361e-11
26 8.02139e-11
27 7.72007e-11
28 7.44735e-11
29 6.94873e-11
30 6.57986e-11
31 6.11724e-11
32 5.66246e-11
33 5.31797e-11
34 4.87564e-11
35 4.6355e-11
36 4.43416e-11
37 4.2431e-11
38 3.97915e-11
39 3.54299e-11
40 3.30249e-11
41 2.98374e-11
42 2.88219e-11
43 2.73902e-11
44 2.58574e-11
45 2.45717e-11
46 2.35282e-11
47 2.21884e-11
48 2.11776e-11
49 2.01429e-11
50 1.91574e-11
51 1.87952e-11
52 1.84529e-11
53 1.80169e-11
54 1.75441e-11
55 1.70448e-11
56 1.65671e-11
57 1.61181e-11
58 1.58133e-11
59 1.54405e-11
60 1.50087e-11
61 1.44664e-11
62 1.38403e-11
63 1.34075e-11
64 1.29497e-11
65 1.27337e-11
66 1.25699e-11
67 1.23847e-11
68 1.22576e-11
69 1.20294e-11
70 1.1683e-11
71 1.14107e-11
72 1.12762e-11
73 1.10817e-11
74 1.09728e-11
75 1.08971e-11
76 1.08391e-11
77 1.07558e-11
78 1.06846e-11
79 1.06258e-11
80 1.05788e-11
81 1.05525e-11
82 1.05199e-11
83 1.0438e-11
84 1.03948e-11
85 1.03585e-11
86 1.03239e-11
87 1.028e-11
88 1.0247e-11
89 1.02179e-11
90 1.01545e-11
91 1.01099e-11
92 1.0076e-11
93 1.00457e-11
94 1.00239e-11
95 1.00032e-11
96 9.97086e-12
97 9.94802e-12
98 9.93492e-12
99 9.91955e-12
100 9.90423e-12
101 9.87852e-12
102 9.86347e-12
103 9.84615e-12
104 9.82524e-12
105 9.81031e-12
106 9.7804e-12
107 9.77312e-12
108 9.75348e-12
109 9.7284e-12
110 9.68337e-12
111 9.66865e-12
112 9.65189e-12
113 9.63138e-12
114 9.62114e-12
115 9.61552e-12
116 9.61247e-12
117 9.6087e-12
118 9.60551e-12
119 9.60288e-12
120 9.5968e-12
121 9.59172e-12
122 9.58814e-12
123 9.58598e-12
124 9.58347e-12
125 9.58137e-12
126 9.57963e-12
127 9.57613e-12
128 9.57242e-12
129 9.56883e-12
130 9.56608e-12
131 9.5591e-12
132 9.55376e-12
133 9.55094e-12
134 9.54805e-12
135 9.54541e-12
136 9.54392e-12
137 9.54277e-12
138 9.5418e-12
139 9.54077e-12
140 9.53957e-12
141 9.53881e-12
142 9.53794e-12
143 9.53588e-12
144 9.53363e-12
145 9.53064e-12
146 9.52862e-12
147 9.52524e-12
148 9.52155e-12
149 9.51665e-12
150 9.51006e-12
151 9.50856e-12
152 9.50716e-12
153 9.50643e-12
154 9.50553e-12
155 9.5048e-12
156 9.50432e-12
157 9.50406e-12
158 9.50373e-12
159 9.50349e-12
160 9.50329e-12
161 9.50315e-12
162 9.50296e-12
163 9.50264e-12
164 9.50236e-12
165 9.50182e-12
166 9.50129e-12
167 9.50086e-12
168 9.50026e-12
169 9.49956e-12
170 9.49923e-12
171 9.49899e-12
172 9.49861e-12
173 9.49811e-12
174 9.49791e-12
175 9.49755e-12
176 9.4974e-12
177 9.49729e-12
178 9.49714e-12
179 9.49696e-12
180 9.49607e-12
181 9.49533e-12
182 9.49489e-12
183 9.49479e-12


==> Plotdata/ew_realspace_euc_residual.dat <==
0 218.194
1 153.796
2 135.78
3 126.669
4 116.322
5 110.906
6 108.213
7 105.844
8 103.822
9 102.737
10 101.835
11 100.758
12 99.4527
13 97.288
14 95.6222
15 89.9763
16 83.8397
17 81.0407
18 78.6499
19 75.3153
20 73.6889
21 72.199
22 71.1387
23 69.1401
24 68.1518
25 66.5266
26 63.8215
27 61.771
28 60.1167
29 56.5222
30 53.3289
31 53.0051
32 52.1878
33 50.6297
34 47.9132
35 46.5063
36 45.3408
37 44.2762
38 42.969
39 40.3276
40 38.3288
41 37.9018
42 37.5744
43 36.8651
44 35.3633
45 33.8735
46 32.7415
47 31.347
48 30.2126
49 28.9991
50 27.8463
51 27.773
52 27.5863
53 27.2427
54 26.7752
55 26.1616
56 25.4978
57 24.7546
58 23.8113
59 22.1353
60 20.6226
61 20.5007
62 20.1702
63 19.7745
64 19.2809
65 19.0235
66 18.6809
67 17.8305
68 17.0904
69 16.199
70 14.4636
71 14.3948
72 14.3145
73 14.1093
74 13.8509
75 13.5804
76 13.3639
77 13.0759
78 12.8007
79 12.5177
80 12.2597
81 12.239
82 12.1819
83 11.9418
84 11.7474
85 11.5536
86 11.3561
87 11.1167
88 10.9093
89 10.719
90 10.2209
91 10.1907
92 10.113
93 9.97356
94 9.85958
95 9.76325
96 9.5451
97 9.33206
98 9.23485
99 9.09573
100 8.89937
101 8.87782
102 8.82572
103 8.7322
104 8.59078
105 8.46202
106 8.06933
107 7.88593
108 7.5336
109 7.21927
110 6.72559
111 6.71077
112 6.66952
113 6.59885
114 6.56422
115 6.54078
116 6.52015
117 6.47446
118 6.40164
119 6.33413
120 6.16122
121 6.15334
122 6.14161
123 6.12875
124 6.09699
125 6.05739
126 6.01769
127 5.90071
128 5.74503
129 5.63733
130 5.56654
131 5.54035
132 5.52047
133 5.50683
134 5.48084
135 5.45264
136 5.43172
137 5.41019
138 5.38869
139 5.36373
140 5.33476
141 5.33001
142 5.31649
143 5.26433
144 5.2035
145 5.11551
146 5.0395
147 4.92259
148 4.81648
149 4.70269
150 4.58027
151 4.57832
152 4.57297
153 4.56877
154 4.5606
155 4.55227
156 4.54528
157 4.53982
158 4.53317
159 4.52671
160 4.51744
161 4.51611
162 4.51209
163 4.50409
164 4.49499
165 4.47549
166 4.45224
167 4.43078
168 4.40821
169 4.3836
170 4.3717
171 4.37074
172 4.36772
173 4.36303
174 4.36052
175 4.35227
176 4.34665
177 4.34272
178 4.33375
179 4.3192
180 4.2528
181 4.25229
182 4.25157
183 4.25101


==> Plotdata/ew_realspace_sup_residual.dat <==
0 1.41555
1 1.19078
2 1.09266
3 1.02226
4 0.913732
5 0.837958
6 0.794541
7 0.753298
8 0.730043
9 0.719052
10 0.712975
11 0.709146
12 0.704143
13 0.693701
14 0.683502
15 0.637811
16 0.576505
17 0.541568
18 0.506684
19 0.449614
20 0.41984
21 0.418434
22 0.417578
23 0.413561
24 0.409655
25 0.402291
26 0.389961
27 0.380077
28 0.371415
29 0.349232
30 0.324903
31 0.320474
32 0.30988
33 0.292747
34 0.265018
35 0.252504
36 0.244788
37 0.239222
38 0.232968
39 0.219977
40 0.20847
41 0.203812
42 0.200345
43 0.192845
44 0.179571
45 0.167469
46 0.160074
47 0.151845
48 0.145494
49 0.139092
50 0.133226
51 0.132792
52 0.131761
53 0.129958
54 0.127579
55 0.124532
56 0.121479
57 0.1183
58 0.114048
59 0.105364
60 0.0963301
61 0.0948108
62 0.0917381
63 0.0889579
64 0.0861295
65 0.0847352
66 0.0829131
67 0.0788646
68 0.0752718
69 0.0708213
70 0.0615362
71 0.0610619
72 0.0605175
73 0.0592628
74 0.0580354
75 0.0567919
76 0.0558726
77 0.0547774
78 0.0539234
79 0.0531805
80 0.0525156
81 0.0524201
82 0.0521433
83 0.0508927
84 0.0497698
85 0.0485727
86 0.0473378
87 0.0458969
88 0.0447921
89 0.0439202
90 0.0417096
91 0.0414241
92 0.040953
93 0.0403811
94 0.0400138
95 0.0397404
96 0.0390542
97 0.0382689
98 0.0378554
99 0.0371849
100 0.0362014
101 0.0361318
102 0.0359052
103 0.0353319
104 0.0343451
105 0.033503
106 0.0313412
107 0.0303761
108 0.028659
109 0.0270687
110 0.02451
111 0.0245261
112 0.0244789
113 0.0243938
114 0.0243687
115 0.0243442
116 0.0243156
117 0.0242372
118 0.024051
119 0.0238387
120 0.023216
121 0.0231748
122 0.0231086
123 0.0230294
124 0.0228222
125 0.0225605
126 0.0223082
127 0.0217198
128 0.0209574
129 0.0204382
130 0.0201134
131 0.0201381
132 0.020175
133 0.0201739
134 0.0201209
135 0.0200715
136 0.0200416
137 0.0199966
138 0.0199362
139 0.0198607
140 0.0197652
141 0.0197325
142 0.0196655
143 0.0193983
144 0.019099
145 0.0186911
146 0.0183059
147 0.0176855
148 0.0171974
149 0.0166881
150 0.0162824
151 0.0162538
152 0.0162297
153 0.0162255
154 0.0162369
155 0.016246
156 0.0162474
157 0.016238
158 0.0162232
159 0.0162088
160 0.0161732
161 0.0161629
162 0.0161456
163 0.0161258
164 0.0160987
165 0.0160393
166 0.0159592
167 0.0158805
168 0.0158063
169 0.0157413
170 0.0157139
171 0.0157026
172 0.0156939
173 0.0156895
174 0.015684
175 0.0156731
176 0.0156629
177 0.0156519
178 0.0156191
179 0.0155708
180 0.0153202
181 0.0153256
182 0.0153432
183 0.0153454


==> Plotdata/regularizer.dat <==
0 9.02781e-12
1 9.95723e-12
2 9.64833e-12
3 9.4219e-12
4 9.37441e-12
5 9.52336e-12
6 9.51771e-12
7 9.43224e-12
8 9.39746e-12
9 9.43297e-12
10 9.46842e-12
11 9.4401e-12
12 9.45207e-12
13 9.46273e-12
14 9.44874e-12
15 9.46075e-12
16 9.47734e-12
17 9.47191e-12
18 9.45743e-12
19 9.44318e-12
20 9.4495e-12
21 9.46726e-12
22 9.45202e-12
23 9.45863e-12
24 9.45819e-12
25 9.45197e-12
26 9.45955e-12
27 9.45693e-12
28 9.45332e-12
29 9.46069e-12
30 9.46291e-12
31 9.45494e-12
32 9.46162e-12
33 9.44911e-12
34 9.45098e-12
35 9.45957e-12
36 9.45806e-12
37 9.45625e-12
38 9.45912e-12
39 9.46267e-12
40 9.45616e-12
41 9.46341e-12
42 9.45626e-12
43 9.45972e-12
44 9.45412e-12
45 9.45704e-12
46 9.46038e-12
47 9.45876e-12
48 9.4566e-12
49 9.45962e-12
50 9.46264e-12
51 9.45981e-12
52 9.45749e-12
53 9.45823e-12
54 9.46002e-12
55 9.45926e-12
56 9.45807e-12
57 9.45964e-12
58 9.46129e-12
59 9.46101e-12
60 9.45963e-12
61 9.46043e-12
62 9.45967e-12
63 9.46011e-12
64 9.45868e-12
65 9.46052e-12
66 9.45975e-12
67 9.46033e-12
68 9.45971e-12
69 9.45925e-12
70 9.46176e-12
71 9.45927e-12
72 9.46052e-12
73 9.46079e-12
74 9.45882e-12
75 9.45986e-12
76 9.46117e-12
77 9.46066e-12
78 9.45941e-12
79 9.46014e-12
80 9.46108e-12
81 9.46028e-12
82 9.45969e-12
83 9.46065e-12
84 9.46083e-12
85 9.46009e-12
86 9.45999e-12
87 9.46061e-12
88 9.46058e-12
89 9.46017e-12
90 9.46014e-12
91 9.46064e-12
92 9.46013e-12
93 9.46081e-12
94 9.46039e-12
95 9.46013e-12
96 9.46093e-12
97 9.4608e-12
98 9.46046e-12
99 9.46012e-12
100 9.46033e-12
101 9.46046e-12
102 9.46055e-12
103 9.46044e-12
104 9.46055e-12
105 9.46042e-12
106 9.46083e-12
107 9.46025e-12
108 9.46006e-12
109 9.46084e-12
110 9.46102e-12
111 9.46024e-12
112 9.46079e-12
113 9.46031e-12
114 9.46055e-12
115 9.46063e-12
116 9.46053e-12
117 9.4606e-12
118 9.46068e-12
119 9.46056e-12
120 9.46031e-12
121 9.46075e-12
122 9.46059e-12
123 9.46053e-12
124 9.46073e-12
125 9.46063e-12
126 9.46044e-12
127 9.46053e-12
128 9.46078e-12
129 9.46077e-12
130 9.46057e-12
131 9.46062e-12
132 9.46069e-12
133 9.46061e-12
134 9.46053e-12
135 9.46057e-12
136 9.46061e-12
137 9.4606e-12
138 9.4606e-12
139 9.46063e-12
140 9.46064e-12
141 9.4606e-12
142 9.46062e-12
143 9.46051e-12
144 9.46068e-12
145 9.46057e-12
146 9.46078e-12
147 9.46054e-12
148 9.46066e-12
149 9.4606e-12
150 9.46057e-12
151 9.46067e-12
152 9.46061e-12
153 9.46066e-12
154 9.46066e-12
155 9.46061e-12
156 9.46063e-12
157 9.46067e-12
158 9.46066e-12
159 9.46062e-12
160 9.46067e-12
161 9.46062e-12
162 9.46067e-12
163 9.46063e-12
164 9.46065e-12
165 9.46067e-12
166 9.46061e-12
167 9.46064e-12
168 9.46069e-12
169 9.46065e-12
170 9.46062e-12
171 9.46067e-12
172 9.46063e-12
173 9.46067e-12
174 9.46065e-12
175 9.46063e-12
176 9.46067e-12
177 9.46064e-12
178 9.46066e-12
179 9.46067e-12
180 9.46063e-12
181 9.46068e-12
182 9.46065e-12
183 9.46066e-12


==> Plotdata/translation_euc.dat <==
0 0.0649089
1 0.0649089
2 0.0630471
3 0.0607896
4 0.0566917
5 0.0538325
6 0.0523849
7 0.0509541
8 0.0495834
9 0.0487976
10 0.0482334
11 0.0476945
12 0.0468672
13 0.045187
14 0.0436985
15 0.0374397
16 0.0291012
17 0.024612
18 0.0205992
19 0.0148727
20 0.0120806
21 0.0125353
22 0.0125661
23 0.0123945
24 0.0124538
25 0.0124447
26 0.0119156
27 0.0113897
28 0.0110339
29 0.0103467
30 0.00948259
31 0.00914669
32 0.00861544
33 0.00788915
34 0.00646043
35 0.00562877
36 0.00515808
37 0.00501214
38 0.00492131
39 0.00449562
40 0.00397348
41 0.00382083
42 0.00375966
43 0.0037024
44 0.00373579
45 0.00374738
46 0.0036996
47 0.00360186
48 0.00350903
49 0.00339094
50 0.00324478
51 0.00322509
52 0.00318319
53 0.00311984
54 0.00303988
55 0.00291586
56 0.00274406
57 0.00252977
58 0.00229815
59 0.0019119
60 0.00157244
61 0.00161086
62 0.00175126
63 0.00183684
64 0.00180714
65 0.00177317
66 0.00174348
67 0.00170455
68 0.00167697
69 0.00163936
70 0.00155356
71 0.00152369
72 0.00148195
73 0.00138179
74 0.00129444
75 0.00121316
76 0.00115498
77 0.00108494
78 0.0010266
79 0.000972116
80 0.00092297
81 0.000918647
82 0.00090998
83 0.000891986
84 0.000897886
85 0.000911337
86 0.000917961
87 0.000914355
88 0.000900448
89 0.000880106
90 0.000815376
91 0.000802413
92 0.000781088
93 0.000751042
94 0.000724013
95 0.000697434
96 0.000642887
97 0.000603832
98 0.000590898
99 0.000575366
100 0.000550882
101 0.000543378
102 0.00053924
103 0.000538664
104 0.000535788
105 0.000526825
106 0.000500722
107 0.000486889
108 0.000447315
109 0.000405571
110 0.000333306
111 0.000328982
112 0.000315107
113 0.000291212
114 0.000280667
115 0.000273926
116 0.000268371
117 0.000258648
118 0.00024824
119 0.000239656
120 0.000216226
121 0.000212917
122 0.000209767
123 0.000208284
124 0.000206702
125 0.000204893
126 0.000202151
127 0.000193368
128 0.00018358
129 0.000177801
130 0.00017414
131 0.000166871
132 0.000162202
133 0.000158684
134 0.000151761
135 0.000145164
136 0.000140886
137 0.000136741
138 0.000132436
139 0.000127517
140 0.00012268
141 0.000123286
142 0.000124385
143 0.000124856
144 0.000121342
145 0.000113398
146 0.000106616
147 9.5598e-05
148 8.19657e-05
149 6.71755e-05
150 4.98878e-05
151 4.69154e-05
152 4.39399e-05
153 4.3424e-05
154 4.19372e-05
155 4.02325e-05
156 3.85415e-05
157 3.7121e-05
158 3.55263e-05
159 3.42427e-05
160 3.26534e-05
161 3.28015e-05
162 3.33723e-05
163 3.42157e-05
164 3.40327e-05
165 3.33673e-05
166 3.25322e-05
167 3.16685e-05
168 3.05949e-05
169 2.95598e-05
170 2.88534e-05
171 2.83875e-05
172 2.74115e-05
173 2.62893e-05
174 2.56196e-05
175 2.41353e-05
176 2.31763e-05
177 2.23353e-05
178 2.10942e-05
179 2.07279e-05
180 1.96728e-05
181 1.62059e-05
182 1.53203e-05
183 1.57563e-05


==> Plotdata/translation_sup.dat <==
0 0.0148729
1 0.0148729
2 0.0142625
3 0.0134611
4 0.0120423
5 0.0107542
6 0.0101102
7 0.0100167
8 0.0092906
9 0.00920807
10 0.00892199
11 0.00850721
12 0.00824678
13 0.0078488
14 0.00766968
15 0.00674957
16 0.00539697
17 0.0046334
18 0.00391274
19 0.00281814
20 0.00261183
21 0.00277342
22 0.00281744
23 0.00278584
24 0.00273012
25 0.00258579
26 0.0023079
27 0.00212026
28 0.0020301
29 0.00192701
30 0.00180779
31 0.00172652
32 0.00155698
33 0.00145185
34 0.00132189
35 0.00115257
36 0.0012246
37 0.0013465
38 0.00143602
39 0.00140289
40 0.00125493
41 0.00107814
42 0.00100853
43 0.000955124
44 0.000987071
45 0.00100203
46 0.000965749
47 0.000875747
48 0.000778586
49 0.00067736
50 0.000618843
51 0.000628501
52 0.000669298
53 0.000728118
54 0.000773487
55 0.000787099
56 0.000755302
57 0.000689623
58 0.000604345
59 0.000474915
60 0.000383792
61 0.000470615
62 0.000648518
63 0.000691111
64 0.000591222
65 0.000517006
66 0.000444208
67 0.000384805
68 0.000362326
69 0.000359448
70 0.000372818
71 0.000347603
72 0.000324554
73 0.000286004
74 0.00028037
75 0.000291637
76 0.000310727
77 0.000335204
78 0.00034506
79 0.000336754
80 0.000313766
81 0.000309107
82 0.00029769
83 0.00025688
84 0.000238794
85 0.000236849
86 0.000243602
87 0.000250625
88 0.000246568
89 0.000231869
90 0.000180976
91 0.000187035
92 0.000197204
93 0.000204865
94 0.00020432
95 0.000198727
96 0.000182926
97 0.000171479
98 0.00016943
99 0.000171595
100 0.000175547
101 0.000171859
102 0.000166885
103 0.000162032
104 0.000156935
105 0.000150653
106 0.00012673
107 0.000115867
108 9.73946e-05
109 8.84322e-05
110 7.21428e-05
111 7.05815e-05
112 6.81935e-05
113 7.28631e-05
114 7.3199e-05
115 7.19308e-05
116 7.05735e-05
117 6.88135e-05
118 6.88595e-05
119 6.98532e-05
120 7.23714e-05
121 6.9579e-05
122 6.637e-05
123 6.42537e-05
124 6.11353e-05
125 5.80805e-05
126 5.58625e-05
127 5.05864e-05
128 4.39289e-05
129 4.19966e-05
130 4.07501e-05
131 3.94569e-05
132 3.81918e-05
133 3.71489e-05
134 3.67127e-05
135 4.0541e-05
136 4.11039e-05
137 3.97184e-05
138 3.73621e-05
139 3.48202e-05
140 3.30318e-05
141 3.43298e-05
142 3.66599e-05
143 3.94321e-05
144 3.56239e-05
145 2.82103e-05
146 2.78178e-05
147 2.58545e-05
148 2.35035e-05
149 2.03437e-05
150 1.48797e-05
151 1.34684e-05
152 1.38055e-05
153 1.38431e-05
154 1.26197e-05
155 1.16766e-05
156 1.17445e-05
157 1.13733e-05
158 1.10719e-05
159 1.14941e-05
160 1.1519e-05
161 1.12584e-05
162 1.07012e-05
163 1.06553e-05
164 1.03814e-05
165 1.11108e-05
166 1.12895e-05
167 1.09274e-05
168 1.00829e-05
169 8.99906e-06
170 9.09534e-06
171 8.81779e-06
172 9.14577e-06
173 9.086e-06
174 8.72491e-06
175 8.29641e-06
176 8.00113e-06
177 7.51662e-06
178 8.40641e-06
179 8.97281e-06
180 8.22301e-06
181 6.91764e-06
182 5.6751e-06
183 5.58883e-06

